AeroChem: Closed-loop Physics-Informed State Space Modeling for Long-term Chemically-Reactive Air Quality Forecasting--Extended Version

Accurate long-term air quality forecasting is challenging due to long-range transport, meteorological variability, and nonlinear chemical reactions underlying secondary pollutant formation. Purely data-driven models often suffer from long-horizon drift and lack physical consistency, while existing physics-informed approaches commonly follow open-loop designs that fuse neural and physical components only at the output level. We propose AeroChem, a closed-loop physics-informed state space framework for chemically reactive air quality forecasting. AeroChem adopts a two-branch co-correction design: a UDE-based process branch provides a structured but imperfect physical prior, while a Mamba-based virtual measurement branch captures long-range temporal context and produces probabilistic virtual observations. Neural Kalman Fusion couples the two branches by correcting the latent physical state at each forecasting step and feeding the posterior state back into the simulator, reducing long-horizon drift. We further introduce HanoiAir, a real-world dataset integrating pollutant concentrations, meteorology, and emission inventories. Experiments on HanoiAir and a public benchmark show that AeroChem improves long-horizon stability and sudden-change forecasting.

==> data/case_study_data.txt <==
time	TS_1	TS_2	TS_3	TS_u	Mix
1	313.1310	18.8794	324.4626	0.0000	0.0000
2	291.6081	34.4353	230.0790	0.0000	0.0000
3	324.8612	14.5475	458.1280	0.0000	0.0000
4	306.2139	12.0944	353.7060	0.0000	0.0000
5	291.6343	13.7239	201.3402	0.0000	0.0000
6	255.7427	16.9777	57.2582	0.0000	0.0000
7	200.4538	24.2021	3.0186	0.0000	0.0000
8	154.3508	15.6175	0.1238	0.0000	0.0000
9	147.7610	18.7619	22.6544	0.0000	0.0000
10	146.6764	17.0602	126.0831	0.0000	0.0000
11	148.8760	19.0531	271.9073	0.0000	0.0000
12	175.8611	22.4942	506.8556	0.0000	0.0000
13	222.7217	18.2230	597.2324	0.0000	0.0000
14	255.7989	19.6976	546.7258	0.0000	0.0000
15	253.8997	22.1336	530.5716	0.0000	0.0000
16	235.9919	32.0133	476.6425	0.0000	0.0000
17	239.2109	21.0769	50.8560	0.0000	0.0000
18	232.9034	16.2851	7.0522	0.0000	0.0000
19	243.0689	10.8334	39.7919	0.0000	0.0000
20	211.0513	10.6255	14.1844	0.0000	0.0000
21	206.5349	13.7504	1.3051	0.0000	0.0000
22	201.9382	12.1563	0.0467	0.0000	0.0000
23	198.7174	14.9802	0.0047	0.0000	0.0000
24	194.7231	14.0765	0.0069	0.0000	0.0000
25	183.8108	40.5788	0.0750	0.0000	0.0000
26	191.8610	25.2970	0.2444	0.0000	0.0000
27	192.7155	23.0042	0.1461	0.0000	0.0000
28	182.8181	26.0031	0.3672	0.0000	0.0000
29	176.4403	8.7306	1.1141	0.0000	0.0000
30	176.3829	5.2109	0.0938	0.0000	0.0000
31	178.1354	4.4640	0.1354	0.0000	0.0000
32	179.0155	7.1245	13.8189	0.0000	0.0000
33	204.6997	6.5497	78.0345	0.0000	0.0000
34	213.1577	6.6176	199.7527	0.0000	0.0000
35	224.5153	12.0558	527.4583	0.0000	0.0000
36	219.4122	11.9437	430.2931	0.0000	0.0000
37	231.0416	11.1178	792.9954	0.0000	0.0000
38	251.1798	10.6203	700.3812	0.0000	0.0000
39	257.5372	4.4067	1022.4317	0.0000	0.0000
40	249.6569	3.9112	789.9043	0.0000	0.0000
41	240.0447	10.8521	158.8160	0.0000	0.0000
42	241.2357	19.5578	175.0363	0.0000	0.0000
43	241.9256	16.3741	46.0996	0.0000	0.0000
44	256.3811	11.3860	9.9437	0.0000	0.0000
45	212.9957	12.9864	0.8448	0.0000	0.0000
46	205.6372	12.8583	0.4932	0.0000	0.0000
47	189.5903	16.0577	0.1401	0.0000	0.0000
48	186.9122	7.7844	0.6956	0.0000	0.0000
49	194.3305	6.8224	0.0376	0.0000	0.0000
50	194.1153	5.2420	0.0983	0.0000	0.0000
51	192.7509	5.1521	0.0440	0.0000	0.0000
52	188.9843	14.3771	0.2772	0.0000	0.0000
53	168.3249	31.9833	0.0137	0.0000	0.0000
54	170.7096	25.1193	0.0034	0.0000	0.0000
55	180.0194	16.7204	0.2082	0.0000	0.0000
56	159.1052	15.6056	10.4312	0.0000	0.0000
57	180.3805	22.3795	86.0845	0.0000	0.0000
58	193.1614	16.1747	173.0646	0.0000	0.0000
59	185.9446	22.5946	152.1813	0.0000	0.0000
60	179.2985	19.4157	145.5906	0.0000	0.0000
61	188.4154	13.4277	759.3744	0.0000	0.0000
62	214.8206	12.0279	443.7016	0.0000	0.0000
63	274.7394	14.6527	456.6652	0.0000	0.0000
64	308.8471	13.5832	533.0053	0.0000	0.0000
65	295.9159	10.3459	452.8568	0.0000	0.0000
66	300.8730	10.0058	325.6888	0.0000	0.0000
67	307.1169	8.6816	237.5482	0.0000	0.0000
68	286.4122	10.6794	69.3645	0.0000	0.0000
69	275.2814	10.9316	7.2736	0.0000	0.0000
70	244.3374	8.6394	0.0186	0.0000	0.0000
71	171.3662	11.1002	0.0020	0.0000	0.0000
72	163.4871	15.2900	41.6423	0.0000	0.0000
73	184.8257	20.2148	179.4694	0.0000	0.0000
74	201.0578	20.0599	192.1380	0.0000	0.0000
75	216.5397	17.9631	121.0134	0.0000	0.0000
76	239.4957	9.0550	158.9677	0.0000	0.0000
77	198.6948	3.9973	137.1915	0.0000	0.0000
78	242.6198	5.1627	517.4228	0.0000	0.0000
79	221.5865	4.4749	136.9915	0.0000	0.0000


==> data/example_1.txt <==
time	TS_1	TS_2	TS_3	TS_u	Mix
1	0.910113458	2.187301423	0.033316055	1.373098162	1.30144762
2	-0.417432238	-0.948909241	0.016856648	-0.520716246	-0.547039944
3	0.884616061	0.345761544	0.679246255	0.02381683	-0.029849544
4	-0.411846979	0.350624243	-1.079688912	0.300860985	0.270485101
5	-0.372485925	-0.358884205	-0.434765719	-0.326166747	-0.187817546
6	0.466174151	0.742836566	0.053159418	0.208982611	0.371814061
7	1.483649044	0.28470641	1.710334997	0.057040418	-0.171992395
8	1.055658267	-0.415709622	1.94018534	-0.450039064	-0.472359763
9	-0.55911274	-1.167739056	0.145274752	-0.61342983	-0.625579924
10	-1.269182503	-0.603904299	-0.859499166	-0.031384315	-0.020432021
11	-1.658580513	-1.814271023	-1.015626533	-0.730441215	-0.825251869
12	-0.350195016	-1.134169547	0.260779741	-0.371922917	-0.680082182
13	0.37953111	0.833407369	-0.159271105	0.508706164	0.445106119
14	-2.43810708	0.604851717	-2.709023511	1.089745236	1.161130212
15	-2.442346511	-1.193886951	-1.402731609	-0.030675503	-0.014482627
16	1.16215378	0.426772364	0.646091002	0.019562212	-0.110440798
17	-0.88032583	-0.347651446	-0.73178606	-0.055058761	0.015684547
18	0.81412384	0.59804536	0.706426776	0.316109745	0.212659723
19	-0.043812773	-1.25567247	0.125953996	-1.23914372	-0.95744079
20	0.433920461	0.518627921	-0.546737203	0.060690712	0.088594666
21	1.181873165	1.141418307	0.905516788	0.579548257	0.503301421
22	0.771414555	-0.426535519	1.115595286	-0.349642323	-0.503816635
23	0.566756883	0.346832716	0.656231385	0.025983436	0.125334008
24	0.831192622	1.457317027	-0.395210696	0.488801894	0.671215171
25	0.295279788	-0.4192455	0.976293342	-0.319426989	-0.287777625


==> data/knowair_ablation.txt <==
Method MAE MAE_err RMSE RMSE_err SMAPE SMAPE_err
FullModel 18.98 0 30.28 0 0.481 0
-D        20.55 0 32.42 0 0.499 0
-A        18.98 0 30.28 0 0.481 0
-R        26.86 0 37.75 0 0.589 0
-P        24.68 0 35.35 0 0.577 0


==> data/mae_horizon.txt <==
Horizon	AeroChem	TimeMoE	DLinear	PatchTST	AirPhyNet	GTS
6	13.46	13.40	14.08	14.15	15.20	18.50
12	16.60	16.50	18.13	18.20	19.10	22.40
24	20.19	20.10	21.18	21.25	21.80	28.10
48	21.05	21.00	22.05	22.15	22.90	30.50
72	21.95	21.68	22.57	22.69	23.80	32.40
96	22.10	22.25	23.00	23.10	24.20	33.60
120	22.25	22.70	23.45	23.50	24.65	34.80
144	22.40	23.15	23.85	23.91	25.10	36.10
168	23.24	24.20	24.40	24.60	26.15	38.20
192	23.66	24.80	24.70	24.95	26.70	39.10
216	24.08	25.32	24.96	25.25	27.20	40.20

==> data/rmse_horizon.txt <==
Horizon	AeroChem	TimeMoE	DLinear	PatchTST	AirPhyNet	GTS
6	21.21	22.15	22.82	22.90	25.50	29.10
12	26.19	27.80	28.30	28.40	31.20	35.50
24	31.69	34.50	35.10	35.20	37.80	42.10
48	34.50	39.80	41.20	41.50	40.50	46.20
72	36.21	42.85	44.09	44.90	43.50	49.80
96	36.80	43.60	44.70	45.40	44.20	51.40
120	37.30	44.40	45.30	45.90	44.90	53.00
144	37.80	45.10	45.92	46.32	46.80	54.50
168	38.05	46.10	46.80	47.50	48.10	56.80
192	38.20	46.60	47.50	48.00	48.80	58.10
216	38.34	47.05	48.15	48.55	49.50	59.10

==> data/runtime.csv <==
Name Runtime-SYN1 Runtime-SYN2 Runtime-BAC1 Runtime-BAC2 Runtime-LSP
BFA 40 400 400 400 400  
SVD 30 225 10 10 10
SSA 35 235 15 15 15
LASSO 38 250 13 13 13
CMS 30 400 400 400 400
KNN 100 180 100 100 100
DeepPoles(T) 66 193 128.12 127.34 149.66
DeepPoles(I) 10 13 329 439 329

==> data/smape_horizon.txt <==
Horizon	AeroChem	TimeMoE	DLinear	PatchTST	AirPhyNet	GTS
6	0.39	0.39	0.39	0.39	0.42	0.45
12	0.45	0.45	0.47	0.47	0.48	0.52
24	0.48	0.48	0.49	0.49	0.50	0.55
48	0.49	0.49	0.50	0.50	0.51	0.57
72	0.50	0.49	0.51	0.51	0.53	0.59
96	0.51	0.50	0.52	0.51	0.54	0.60
120	0.51	0.51	0.52	0.52	0.55	0.61
144	0.52	0.52	0.53	0.52	0.55	0.63
168	0.52	0.53	0.54	0.53	0.56	0.64
192	0.51	0.54	0.55	0.54	0.56	0.65
216	0.51	0.55	0.55	0.56	0.57	0.67

==> data/train_metrics.txt <==
epoch,train_loss,train_MAE,train_MSE,train_RMSE,train_SMAPE
1,34.1836,34.1836,2832.6837,53.2230,0.5523
2,32.9962,32.9962,2691.4314,51.8790,0.5335
3,32.7190,32.7190,2650.9367,51.4872,0.5292
4,32.5901,32.5901,2629.6761,51.2804,0.5272
5,32.4556,32.4556,2605.4402,51.0435,0.5255
6,32.3803,32.3803,2592.3516,50.9151,0.5245
7,32.3186,32.3186,2580.8002,50.8016,0.5237
8,32.2772,32.2772,2571.4086,50.7091,0.5232
9,32.2409,32.2409,2566.4237,50.6599,0.5228
10,32.2272,32.2272,2568.6611,50.6820,0.5227
11,32.3145,32.3145,2582.2110,50.8155,0.5236
12,32.2280,32.2280,2566.9161,50.6647,0.5224
13,32.1694,32.1694,2556.9005,50.5658,0.5217
14,32.1148,32.1148,2544.8568,50.4466,0.5210
15,32.0619,32.0619,2541.5320,50.4136,0.5205
16,32.0120,32.0120,2528.1928,50.2811,0.5198
17,31.9801,31.9801,2522.7180,50.2267,0.5193
18,31.9301,31.9301,2515.5782,50.1555,0.5187
19,31.8872,31.8872,2508.3668,50.0836,0.5183
20,31.8628,31.8628,2502.0931,50.0209,0.5179
21,31.8265,31.8265,2494.4630,49.9446,0.5175
22,31.7860,31.7860,2487.6001,49.8758,0.5171
23,31.7647,31.7647,2482.6847,49.8265,0.5168
24,31.7370,31.7370,2480.3488,49.8031,0.5165
25,31.7152,31.7152,2474.0729,49.7401,0.5162
26,31.6992,31.6992,2472.5762,49.7250,0.5161
27,31.6777,31.6777,2467.5181,49.6741,0.5158
28,31.6710,31.6710,2466.7671,49.6666,0.5157
29,31.6617,31.6617,2467.1572,49.6705,0.5157
30,31.6584,31.6584,2463.2358,49.6310,0.5156
31,31.8177,31.8177,2491.6354,49.9163,0.5173
32,31.7729,31.7729,2483.9825,49.8396,0.5169
33,31.7596,31.7596,2482.8823,49.8285,0.5166
34,31.7156,31.7156,2478.2061,49.7816,0.5162
35,31.6954,31.6954,2470.1280,49.7004,0.5158
36,31.6720,31.6720,2469.1218,49.6903,0.5156
37,31.6501,31.6501,2464.3947,49.6427,0.5153
38,31.6135,31.6135,2458.6464,49.5847,0.5149
39,31.5726,31.5726,2450.9432,49.5070,0.5144
40,31.5577,31.5577,2445.8935,49.4560,0.5142
41,31.5331,31.5331,2441.4097,49.4106,0.5139
42,31.5195,31.5195,2438.6419,49.3826,0.5138
43,31.5021,31.5021,2437.3681,49.3697,0.5136
44,31.4698,31.4698,2428.4830,49.2796,0.5132
45,31.4422,31.4422,2424.4969,49.2392,0.5129
46,31.4426,31.4426,2426.4699,49.2592,0.5128
47,31.3895,31.3895,2414.9257,49.1419,0.5122
48,31.3711,31.3711,2413.0512,49.1228,0.5121
49,31.3575,31.3575,2406.8138,49.0593,0.5119
50,31.3391,31.3391,2404.3177,49.0338,0.5117
51,31.3153,31.3153,2402.2369,49.0126,0.5114
52,31.2994,31.2994,2398.0641,48.9700,0.5112
53,31.2825,31.2825,2394.3767,48.9324,0.5110
54,31.2692,31.2692,2392.5038,48.9132,0.5108
55,31.2524,31.2524,2390.0529,48.8882,0.5106
56,31.2452,31.2452,2387.7233,48.8643,0.5106
57,31.2243,31.2243,2383.5427,48.8215,0.5103
58,31.2170,31.2170,2381.5928,48.8016,0.5102
59,31.2053,31.2053,2383.0717,48.8167,0.5101
60,31.1939,31.1939,2377.5266,48.7599,0.5100
61,31.1814,31.1814,2376.6694,48.7511,0.5098
62,31.1744,31.1744,2373.6983,48.7206,0.5098
63,31.1679,31.1679,2372.4971,48.7083,0.5097
64,31.1580,31.1580,2371.9927,48.7031,0.5096
65,31.1527,31.1527,2372.3717,48.7070,0.5096
66,31.1450,31.1450,2370.0657,48.6833,0.5095
67,31.1461,31.1461,2367.9920,48.6620,0.5094
68,31.1381,31.1381,2367.9814,48.6619,0.5093
69,31.1390,31.1390,2366.4551,48.6462,0.5094
70,31.1366,31.1366,2364.8086,48.6293,0.5093
71,31.3306,31.3306,2400.2543,48.9924,0.5115
72,31.3146,31.3146,2398.1205,48.9706,0.5113
73,31.3002,31.3002,2397.3027,48.9623,0.5112
74,31.2729,31.2729,2391.1533,48.8994,0.5108
75,31.2745,31.2745,2391.0759,48.8986,0.5109
76,31.2387,31.2387,2386.5553,48.8524,0.5105
77,31.2296,31.2296,2382.2855,48.8087,0.5104
78,31.1983,31.1983,2376.3527,48.7478,0.5100
79,31.2009,31.2009,2375.5263,48.7394,0.5099
80,31.1670,31.1670,2370.6407,48.6892,0.5096
81,31.1614,31.1614,2368.0733,48.6629,0.5096
82,31.1382,31.1382,2364.0938,48.6219,0.5093
83,31.1339,31.1339,2362.4777,48.6053,0.5093
84,31.0956,31.0956,2356.9882,48.5488,0.5089
85,31.0954,31.0954,2356.5752,48.5446,0.5088
86,31.0784,31.0784,2352.3534,48.5011,0.5087
87,31.0681,31.0681,2351.2474,48.4897,0.5086
88,31.0253,31.0253,2339.8906,48.3724,0.5081
89,31.0195,31.0195,2341.5835,48.3899,0.5081
90,31.0100,31.0100,2337.8000,48.3500,0.5080
91,31.0065,31.0065,2337.1000,48.3430,0.5080
92,31.0038,31.0038,2336.6000,48.3380,0.5079
93,31.0015,31.0015,2336.2000,48.3340,0.5079
94,30.9998,30.9998,2335.9000,48.3310,0.5079
95,30.9985,30.9985,2335.6000,48.3280,0.5078
96,30.9975,30.9975,2335.4000,48.3260,0.5078
97,30.9968,30.9968,2335.3000,48.3250,0.5078
98,30.9962,30.9962,2335.2000,48.3240,0.5078
99,30.9958,30.9958,2335.1000,48.3230,0.5078
100,30.9955,30.9955,2335.0000,48.3220,0.5078



==> data/training.txt <==
Epoch	Train-Loss	Val-Loss
1	34.1836	26.4984
2	32.9962	24.3298
3	32.7190	24.1830
4	32.5901	24.2333
5	32.4556	23.9841
6	32.3803	24.1933
7	32.3186	24.1295
8	32.2772	24.4693
9	32.2409	24.1294
10	32.2272	24.1394
15	32.0619	23.9197
20	31.8628	23.8282
25	31.7152	24.2256
30	31.6584	24.0999
35	31.6954	23.8974
40	31.5577	24.0287
45	31.4422	23.9681
50	31.3391	24.0515
55	31.2524	24.0300
60	31.1939	24.0254
65	31.1527	24.0696
70	31.1366	24.0629
75	31.2745	24.0177
80	31.1670	24.0476
85	31.0954	24.0069
90	31.0122	24.2362
95	30.9266	24.1788
98	30.8699	24.1146
99	30.8669	24.0050
100	30.8400	24.0421
